A measurement of the ratio of the production cross sections for W and Z bosons in association with jets with the ATLAS detector

The ratio of the production cross sections for W and Z bosons in association with jets has been measured in proton-proton collisions at $\sqrt{s}$ = 7 TeV with the ATLAS experiment at the Large Hadron Collider. The measurement is based on the entire 2011 dataset, corresponding to an integrated luminosity of 4.6 fb$^{-1}$. Inclusive and differential cross-section ratios for massive vector bosons decaying to electrons and muons are measured in association with jets with transverse momentum $p_T$ > 30 GeV and jet rapidity $|y|$ < 4.4. The measurements are compared to next-to-leading-order perturbative QCD calculations and to predictions from different Monte Carlo generators implementing leading-order matrix elements supplemented by parton showers.

==> Metadata.txt <==
Title: A measurement of the ratio of the production cross sections for W and Z bosons in association with jets with the ATLAS detector
Abstract: The ratio of the production cross sections for W and Z bosons in association with jets has been measured in proton-proton collisions at $\sqrt{s}$ = 7 TeV with the ATLAS experiment at the Large Hadron Collider. The measurement is based on the entire 2011 dataset, corresponding to an integrated luminosity of 4.6 fb$^{-1}$. Inclusive and differential cross-section ratios for massive vector bosons decaying to electrons and muons are measured in association with jets with transverse momentum $p_T$ > 30 GeV and jet rapidity $|y|$ < 4.4. The measurements are compared to next-to-leading-order perturbative QCD calculations and to predictions from different Monte Carlo generators implementing leading-order matrix elements supplemented by parton showers.
Comments: 20 pages plus author list + cover pages (35 pages total), 10 figures, 7 tables, submitted to Eur. Phys. J. C.  All figures, including auxiliary figures, are available at http://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/STDM-2012-25/

